SLM-Bench: A Comprehensive Benchmark of Small Language Models on Environmental Impacts--Extended Version

Small Language Models (SLMs) offer computational efficiency and accessibility, yet a systematic evaluation of their performance and environmental impact remains lacking. We introduce SLM-Bench, the first benchmark specifically designed to assess SLMs across multiple dimensions, including accuracy, computational efficiency, and sustainability metrics. SLM-Bench evaluates 15 SLMs on 9 NLP tasks using 23 datasets spanning 14 domains. The evaluation is conducted on 4 hardware configurations, providing a rigorous comparison of their effectiveness. Unlike prior benchmarks, SLM-Bench quantifies 11 metrics across correctness, computation, and consumption, enabling a holistic assessment of efficiency trade-offs. Our evaluation considers controlled hardware conditions, ensuring fair comparisons across models. We develop an open-source benchmarking pipeline with standardized evaluation protocols to facilitate reproducibility and further research. Our findings highlight the diverse trade-offs among SLMs, where some models excel in accuracy while others achieve superior energy efficiency. SLM-Bench sets a new standard for SLM evaluation, bridging the gap between resource efficiency and real-world applicability.

==> data/computation.csv <==
Model,Gold,Silver,Bronze
GPT-Neo-1.3B,13,10,3
Zephyr-7B,1,1,3
Phi-1.5B,5,2,0
Mistral-7B,2,1,4
ShearedLlama-2.7B,4,3,9
StableLM-3B,4,4,3
Pythia-2.8B,2,3,3
TinyLlama-1.1B,9,12,5
LLaMA-2-7B,1,3,5
Open-LLaMA-3B,1,3,2
Gemma-2B,3,2,7
Dolly-v2-3B,1,3,1
Llama-3.2-1B,0,0,0
Gemma-3-1B,0,0,0
Phi-3-3.8B,0,0,0


==> data/consumption.csv <==
Model,Gold,Silver,Bronze
Llama-3.2-1B,0,0,0
GPT-Neo-1.3B,9,8,1
Zephyr-7B,3,3,9
Phi-1.5B,15,2,0
Mistral-7B,6,3,12
ShearedLlama-2.7B,8,5,12
StableLM-3B,10,5,0
Pythia-2.8B,6,2,0
TinyLlama-1.1B,0,15,6
LLaMA-2-7B,3,9,14
Open-LLaMA-3B,3,6,3
Gemma-2B,3,3,5
Dolly-v2-3B,3,4,0
Gemma-3-1B,0,0,0
Phi-3-3.8B,0,0,0

==> data/correctness.csv <==
Model,Gold,Silver,Bronze
Llama-3.2-1B,27,6,1
GPT-Neo-1.3B,1,2,1
Zephyr-7B,6,2,1
Phi-1.5B,1,0,0
Mistral-7B,8,7,3
ShearedLlama-2.7B,1,0,0
StableLM-3B,1,1,6
Pythia-2.8B,2,4,0
TinyLlama-1.1B,0,0,3
LLaMA-2-7B,3,4,5
Open-LLaMA-3B,2,1,0
Gemma-2B,1,0,1
Dolly-v2-3B,1,3,3
Gemma-3-1B,4,17,10
Phi-3-3.8B,2,10,19


==> data/overall-results-sorted.csv <==
Model,Gold,Silver,Bronze,Total
Llama-3.2-1B,27,6,1,34
GPT-Neo-1.3B,23,20,5,48
Zephyr-7B,10,6,13,29
Phi-1.5B,21,4,0,25
Mistral-7B,16,11,19,46
ShearedLlama-2.7B,13,8,21,42
StableLM-3B,15,10,9,34
Pythia-2.8B,10,9,3,22
TinyLlama-1.1B,9,27,14,50
LLaMA-2-7B,7,14,24,45
Open-LLaMA-3B,6,10,5,21
Gemma-2B,7,5,13,25
Dolly-v2-3B,5,10,4,19
Gemma-3-1B,4,17,10,31
Phi-3-3.8B,2,10,19,31


==> data/overall-results.csv <==
Model,Gold,Silver,Bronze
llama-3.2-1B,27,6,1
GPT-Neo-1.3B,23,20,5
Phi-1.5B,10,6,13
Open-LLaMA-3B,21,4,0
LLaMA-2-7B,16,11,19
Mistral-7B,13,8,21
Zephyr-7B,15,10,9
TinyLlama-1.1B,10,9,3
StableLM-3B,9,27,14
ShearedLlama-2.7B,7,14,24
Dolly-v2-3B,6,10,5
Pythia-2.8B,7,5,13
Gemma-2B,5,10,4
gemma-3-1B,4,17,10
phi-3-3.8B,2,10,19


==> data/radar-results-gold-v2.csv <==
column1 column2 column3 column4 column5 column6 column7 column8 column9 column10 column11 column12 column13 column14 column15 column16
Correctness 10 0.5 2.5 0.5 3 0.5 0.5 1 0.5 1 1 0.5 0.5 1.5 1
Computation 0.5 10 1 3.8 1.5 3 3 1.5 7 1 1 2.3 1 0.5 0.5
Consumption 0.5 6 2 10 4 5.5 7 4 0.5 2 2 2 2 0.5 0.5


==> data/radar-results-gold.csv <==
column1 column2 column3 column4 column5 column6 
Correctness 10 6.5 2 3 1
Computation 0.5 1 6.5 2 2.5
Consumption 1.5 3 4.5 4 7.5


==> data/radar-results-score-v2.csv <==
column1 column2 column3 column4 column5 column6 column7 column8 column9 column10 column11 column12 column13 column14 column15 column16
Correctness 10 4.691358025 2.839506173 3.456790123 4.197530864 2.345679012 2.592592593 1.975308642 2.222222222 1.728395062 1.358024691 1.481481481 0.987654321 1.481481481 0.740740741
Computation 3.529411765 6.666666667 2.156862745 1.176470588 5.098039216 2.156862745 3.137254902 3.921568627 7.647058824 4.509803922 2.941176471 1.37254902 3.725490196 10 5.882352941
Consumption 0.526315789 1.754385965 3.157894737 0.5 5.087719298 5.263157895 4.210526316 1.052631579 4.385964912 6.842105263 1.228070175 3.859649123 1.929824561 5.263157895 10


==> data/radar-results-score.csv <==
column1 column2 column3 column4 column5 column6 
Correctness 9.5 9.375 2.125 3.375 1.125
Computation 1 1.5 7.75 3.375 2.375
Consumption 3 4.5 5.5 5.75 6.125

==> data/radar-results.csv <==
group,llama-3.2-1B,GPT-Neo-1.3B,Zephyr-7B,Phi-1.5B,Mistral-7B,ShearedLlama-2.7B,StableLM-3B,Pythia-2.8B,TinyLlama-1.1B,LLaMA-2-7B,Open-LLaMA-3B,Gemma-2B,Dolly-v2-3B,gemma-3-1B,phi-3-3.8B
Correctness,34,4,9,1,18,1,8,6,3,12,3,2,7,31,31
Computation,0,26,5,7,7,16,11,8,26,9,6,12,5,0,0
Consumption,0,18,15,17,21,25,15,8,21,26,12,11,7,0,0


==> data/tableae.dat <==
%tableae.dat
column1                    column2   column3 
Reliability                6           6.5
Usability                  4           9
{Application Architecture} 7           8
{Version Control}          6.5         7
Timeliness                 2           8
Efficiency                 3           4
Effectiveness              5           6.5
Interoperability           1.5         7 

